Computing aberration coefficients for plane-symmetric reflective systems: A Lie algebraic approach

We apply the Lie algebraic method to reflecting optical systems with plane-symmetric freeform mirrors. Using analytical ray-tracing equations we construct an optical map. The expansion of this map gives us the aberration coefficients in terms of initial ray coordinates. The Lie algebraic method is applied to treat aberrations up to arbitrary order. The presented method provides a systematic and rigorous approach to the derivation, treatment and composition of aberrations in plane-symmetric systems. We give the results for second- and third-order aberrations and apply them to three single-mirror examples.

==> offAxis.txt <==
x	y	label
0.254361337	-0.241444344	os
0.249561662	-0.244292456	os
0.250661046	-0.244150787	os
0.251760568	-0.243935238	os
0.252860394	-0.243645806	os
0.253960695	-0.24328249	os
0.255061638	-0.242845284	os
0.256163391	-0.242334184	os
0.257266122	-0.241749185	os
0.25837	-0.24109028	os
0.247380184	-0.245979626	os
0.248410245	-0.245985297	os
0.249440104	-0.245917319	os
0.25046993	-0.245775693	os
0.25149989	-0.245560415	os
0.252530154	-0.245271485	os
0.25356089	-0.244908897	os
0.254592267	-0.244472649	os
0.255624452	-0.243962736	os
0.256657615	-0.243379153	os
0.257691924	-0.242721893	os
0.258727548	-0.24199095	os
0.259764655	-0.241186318	os
0.246439142	-0.247314598	os
0.247399817	-0.247393267	os
0.248360118	-0.247398518	os
0.249320213	-0.24733035	os
0.250280273	-0.247188762	os
0.251240465	-0.246973752	os
0.252200958	-0.246685318	os
0.253161921	-0.246323457	os
0.254123523	-0.245888164	os
0.255085933	-0.245379436	os
0.256049319	-0.244797267	os
0.257013851	-0.244141651	os
0.257979698	-0.243412581	os
0.258947027	-0.242610051	os
0.259916009	-0.241734051	os
0.245639573	-0.248365758	os
0.246530828	-0.248516961	os
0.247421537	-0.248594975	os
0.248311868	-0.2485998	os
0.249201991	-0.248531437	os
0.250092076	-0.248389883	os
0.25098229	-0.248175137	os
0.251872803	-0.247887196	os
0.252763785	-0.247526059	os
0.253655404	-0.247091719	os
0.254547829	-0.246584174	os
0.25544123	-0.246003418	os
0.256335776	-0.245349444	os
0.257231636	-0.244622247	os
0.25812898	-0.243821819	os
0.259027975	-0.242948151	os
0.259928792	-0.242001235	os
0.244981927	-0.249133699	os
0.245803729	-0.249356972	os
0.246624812	-0.249507284	os
0.247445346	-0.249584638	os
0.248265498	-0.249589033	os
0.249085439	-0.249520469	os
0.249905339	-0.249378945	os
0.250725366	-0.249164459	os
0.25154569	-0.248877009	os
0.25236648	-0.248516592	os
0.253187906	-0.248083203	os
0.254010138	-0.247576839	os
0.254833344	-0.246997494	os
0.255657694	-0.246345162	os
0.256483358	-0.245619836	os
0.257310506	-0.24482151	os
0.258139305	-0.243950174	os
0.258969927	-0.243005821	os
0.259802541	-0.24198844	os
0.245218975	-0.249913895	os
0.245970399	-0.250136041	os
0.246721099	-0.250285457	os
0.247471246	-0.250362144	os
0.248221009	-0.250366104	os
0.248970558	-0.250297335	os
0.249720062	-0.250155836	os
0.250469692	-0.249941607	os
0.251219616	-0.249654644	os
0.251970004	-0.249294944	os
0.252721027	-0.248862504	os
0.253472854	-0.248357319	os
0.254225655	-0.247779384	os
0.2549796	-0.247128692	os
0.255734857	-0.246405237	os
0.256491598	-0.245609013	os
0.257249992	-0.24474001	os
0.258010208	-0.243798219	os
0.258772417	-0.242783633	os
0.24477702	-0.250188327	os
0.245458751	-0.25048184	os
0.246139586	-0.250702851	os
0.246819693	-0.250851365	os
0.247499242	-0.25092738	os
0.248178405	-0.250930899	os
0.24885735	-0.250861921	os
0.249536247	-0.250720444	os
0.250215268	-0.250506467	os
0.250894581	-0.250219988	os
0.251574356	-0.249861003	os
0.252254765	-0.249429509	os
0.252935976	-0.248925501	os
0.25361816	-0.248348973	os
0.254301487	-0.247699921	os
0.254986128	-0.246978337	os
0.255672251	-0.246184214	os
0.256360027	-0.245317544	os
0.257049627	-0.244378318	os
0.25774122	-0.243366526	os
0.258434976	-0.242282159	os
0.245090327	-0.250545277	os
0.245701262	-0.250837418	os
0.246311294	-0.25105729	os
0.246920596	-0.251204894	os
0.247529336	-0.251280233	os
0.248137686	-0.251283306	os
0.248745815	-0.251214113	os
0.249353894	-0.251072653	os
0.249962093	-0.250858925	os
0.250570583	-0.250572926	os
0.251179534	-0.250214653	os
0.251789116	-0.249784103	os
0.252399499	-0.24928127	os
0.253010855	-0.248706149	os
0.253623353	-0.248058735	os
0.254237163	-0.247339021	os
0.254852456	-0.246547	os
0.255469403	-0.245682663	os
0.256088174	-0.244746001	os
0.256708939	-0.243737006	os
0.257331869	-0.242655667	os
0.245406588	-0.250689753	os
0.245946512	-0.250980515	os
0.24648553	-0.25119924	os
0.247023813	-0.25134593	os
0.247561531	-0.251420586	os
0.248098855	-0.251423208	os
0.248635955	-0.251353796	os
0.249173003	-0.251212349	os
0.249710168	-0.250998866	os
0.250247622	-0.250713345	os
0.250785535	-0.250355781	os
0.251324077	-0.249926171	os
0.25186342	-0.249424512	os
0.252403734	-0.248850796	os
0.25294519	-0.24820502	os
0.253487957	-0.247487175	os
0.254032208	-0.246697255	os
0.254578113	-0.245835251	os
0.255125842	-0.244901155	os
0.255675567	-0.243894958	os
0.256227457	-0.242816648	os
0.245725806	-0.250621639	os
0.246194506	-0.250911015	os
0.246662296	-0.251128587	os
0.247129347	-0.251274356	os
0.247595829	-0.251348323	os
0.248061914	-0.251350489	os
0.248527772	-0.251280854	os
0.248993575	-0.251139416	os
0.249459492	-0.250926174	os
0.249925696	-0.250641126	os
0.250392358	-0.250284269	os
0.250859647	-0.249855598	os
0.251327735	-0.24935511	os
0.251796794	-0.248782798	os
0.252266993	-0.248138658	os
0.252738505	-0.247422682	os
0.2532115	-0.246634863	os
0.253686148	-0.245775193	os
0.254162622	-0.244843664	os
0.254641092	-0.243840265	os
0.255121729	-0.242764987	os
0.245649642	-0.249981258	os
0.24604799	-0.250340816	os
0.246445251	-0.2506288	os
0.246841599	-0.250845212	os
0.247237203	-0.250990054	os
0.247632234	-0.251063327	os
0.248026865	-0.251065032	os
0.248421267	-0.250995169	os
0.24881561	-0.250853736	os
0.249210065	-0.250640732	os
0.249604805	-0.250356154	os
0.25	-0.25	os
0.250395822	-0.249572266	os
0.250792441	-0.249072946	os
0.25119003	-0.248502037	os
0.251588759	-0.247859532	os
0.2519888	-0.247145424	os
0.252390324	-0.246359707	os
0.252793502	-0.245502371	os
0.253198506	-0.244573409	os
0.253605507	-0.24357281	os
0.254014676	-0.242500565	os
0.254426185	-0.241356663	os
0.246373144	-0.249847167	os
0.246698752	-0.250133752	os
0.247023441	-0.250348998	os
0.247347383	-0.250492907	os
0.247670749	-0.250565481	os
0.247993711	-0.250566719	os
0.24831644	-0.250496623	os
0.248639108	-0.25035519	os
0.248961886	-0.25014242	os
0.249284947	-0.24985831	os
0.24960846	-0.249502856	os
0.249932599	-0.249076056	os
0.250257534	-0.248577904	os
0.250583437	-0.248008395	os
0.250910481	-0.247367525	os
0.251238835	-0.246655285	os
0.251568673	-0.245871668	os
0.251900165	-0.245016667	os
0.252233484	-0.244090273	os
0.252568801	-0.243092476	os
0.252906287	-0.242023265	os
0.246701276	-0.249140573	os
0.246955014	-0.249425751	os
0.247207829	-0.249639824	os
0.247459893	-0.249782795	os
0.247711377	-0.249854663	os
0.247962454	-0.24985543	os
0.248213294	-0.249785096	os
0.248464071	-0.24964366	os
0.248714956	-0.24943112	os
0.24896612	-0.249147473	os
0.249217736	-0.248792717	os
0.249469975	-0.248366849	os
0.24972301	-0.247869862	os
0.249977012	-0.247301753	os
0.250232153	-0.246662516	os
0.250488606	-0.245952143	os
0.250746541	-0.245170628	os
0.251006132	-0.244317962	os
0.251267549	-0.243394136	os
0.251530965	-0.242399142	os
0.251796552	-0.241332968	os
0.247032392	-0.248220912	os
0.247214043	-0.248504677	os
0.247394767	-0.248717571	os
0.247574736	-0.248859596	os
0.247754121	-0.248930754	os
0.247933095	-0.248931045	os
0.248111831	-0.248860469	os
0.248290499	-0.248719024	os
0.248469273	-0.24850671	os
0.248648324	-0.248223524	os
0.248827826	-0.247869464	os
0.249007949	-0.247444524	os
0.249188866	-0.246948701	os
0.24937075	-0.24638199	os
0.249553772	-0.245744385	os
0.249738105	-0.245035879	os
0.249923921	-0.244256465	os
0.250111392	-0.243406134	os
0.250300691	-0.242484878	os
0.25049199	-0.241492688	os
0.250685461	-0.240429553	os
0.247366497	-0.247088064	os
0.247475844	-0.247370408	os
0.247584259	-0.247582117	os
0.247691915	-0.247723191	os
0.247798984	-0.247793632	os
0.247905638	-0.247793441	os
0.24801205	-0.247722618	os
0.248118392	-0.247581161	os
0.248224838	-0.24736907	os
0.248331558	-0.247086342	os
0.248438727	-0.246732973	os
0.248546516	-0.24630896	os
0.248655098	-0.245814299	os
0.248764645	-0.245248985	os
0.248875331	-0.244613011	os
0.248987327	-0.243906371	os
0.249100806	-0.243129057	os
0.24921594	-0.242281063	os
0.249332903	-0.241362377	os
0.249451866	-0.240372993	os
0.249573003	-0.239312898	os
0.247740424	-0.246022822	os
0.247776311	-0.246233338	os
0.247811435	-0.246373455	os
0.247845968	-0.246443174	os
0.247880084	-0.246442497	os
0.247913954	-0.246371422	os
0.247947751	-0.246229949	os
0.24798165	-0.246018076	os
0.248015821	-0.245735802	os
0.248050438	-0.245383123	os
0.248085675	-0.244960035	os
0.248121703	-0.244466533	os
0.248158695	-0.243902614	os
0.248196825	-0.24326827	os
0.248236265	-0.242563496	os
0.248277188	-0.241788284	os
0.248319767	-0.240942625	os
0.248364175	-0.240026511	os
0.248410584	-0.239039933	os
0.248007787	-0.244461793	os
0.247970927	-0.244671111	os
0.2479333	-0.244810265	os
0.247895078	-0.244879257	os
0.247856435	-0.244878087	os
0.247817544	-0.244806756	os
0.247778577	-0.244665263	os
0.247739709	-0.244453605	os
0.247701111	-0.244171781	os
0.247662958	-0.243819789	os
0.247625422	-0.243397623	os
0.247588676	-0.24290528	os
0.247552894	-0.242342754	os
0.247518249	-0.24171004	os
0.247484913	-0.241007131	os
0.247453061	-0.240234019	os
0.247422865	-0.239390697	os
0.247394498	-0.238477156	os
0.247368134	-0.237493386	os
0.248168112	-0.242895311	os
0.248057513	-0.243033495	os
0.247946316	-0.243101754	os
0.247834694	-0.243100088	os
0.247722821	-0.243028496	os
0.24761087	-0.242886977	os
0.247499014	-0.242675531	os
0.247387428	-0.242394155	os
0.247276283	-0.242042846	os
0.247165754	-0.2416216	os
0.247056015	-0.241130413	os
0.246947238	-0.24056928	os
0.246839597	-0.239938194	os
0.246733266	-0.23923715	os
0.246628418	-0.238466139	os
0.246525226	-0.237625154	os
0.246423865	-0.236714186	os
0.248184079	-0.241043021	os
0.247999685	-0.241110541	os
0.247814864	-0.241108372	os
0.247629788	-0.241036515	os
0.247444631	-0.240894967	os
0.247259567	-0.240683729	os
0.247074769	-0.240402797	os
0.246890412	-0.240052169	os
0.246706669	-0.239631841	os
0.246523715	-0.239141808	os
0.246341722	-0.238582065	os
0.246160864	-0.237952607	os
0.245981316	-0.237253427	os
0.245803251	-0.236484517	os
0.245626843	-0.23564587	os
0.248055189	-0.238905489	os
0.247796946	-0.238902813	os
0.247538444	-0.238830685	os
0.247279859	-0.238689105	os
0.247021365	-0.238478071	os
0.246763135	-0.23819758	os
0.246505343	-0.23784763	os
0.246248165	-0.237428217	os
0.245991773	-0.236939336	os
0.245736341	-0.236380983	os
0.245482045	-0.235753152	os
0.245229058	-0.235055835	os
0.244977554	-0.234289026	os
0.247448793	-0.23641088	os
0.247116557	-0.236269262	os
0.246784409	-0.236058428	os
0.246452524	-0.235778375	os
0.246121075	-0.2354291	os
0.245790237	-0.2350106	os
0.245460185	-0.23452287	os
0.245131092	-0.233965905	os
0.244803134	-0.233339699	os
0.245737604	-0.23279645	os
0.254380776	-0.2415118	lie
0.249603776	-0.244367578	lie
0.25069688	-0.244220116	lie
0.251790078	-0.243999677	lie
0.252883542	-0.243706269	lie
0.253977444	-0.243339896	lie
0.255071956	-0.242900563	lie
0.25616725	-0.242388271	lie
0.257263498	-0.241803022	lie
0.258360872	-0.241144814	lie
0.247426467	-0.246057314	lie
0.248451293	-0.246055992	lie
0.249475872	-0.245981836	lie
0.250500374	-0.245834853	lie
0.251524972	-0.245615054	lie
0.252549837	-0.245322443	lie
0.253575141	-0.244957027	lie
0.254601056	-0.244518808	lie
0.255627754	-0.24400779	lie
0.256655407	-0.243423973	lie
0.257684186	-0.242767357	lie
0.258714262	-0.242037939	lie
0.259745809	-0.241235716	lie
0.246482216	-0.247388499	lie
0.24743856	-0.247460026	lie
0.248394486	-0.247458866	lie
0.249350168	-0.247385029	lie
0.250305775	-0.247238526	lie
0.25126148	-0.247019365	lie
0.252217453	-0.246727551	lie
0.253173868	-0.246363091	lie
0.254130894	-0.245925987	lie
0.255088703	-0.245416243	lie
0.256047468	-0.244833859	lie
0.257007359	-0.244178833	lie
0.257968547	-0.243451166	lie
0.258931205	-0.242650851	lie
0.259895504	-0.241777886	lie
0.245678554	-0.248435977	lie
0.246566288	-0.248580046	lie
0.247453437	-0.248651574	lie
0.248340172	-0.248650575	lie
0.249226663	-0.248577058	lie
0.250113083	-0.248431034	lie
0.250999602	-0.24821251	lie
0.251886392	-0.247921493	lie
0.252773624	-0.247557988	lie
0.253661469	-0.247121999	lie
0.254550097	-0.246613528	lie
0.255439681	-0.246032576	lie
0.256330392	-0.245379143	lie
0.2572224	-0.244653225	lie
0.258115877	-0.24385482	lie
0.259010993	-0.242983923	lie
0.259907922	-0.242040527	lie
0.245016193	-0.249200113	lie
0.245835191	-0.249416417	lie
0.246653436	-0.249560327	lie
0.247471097	-0.249631856	lie
0.248288348	-0.249631017	lie
0.249105358	-0.249557819	lie
0.249922298	-0.249412273	lie
0.25073934	-0.249194386	lie
0.251556654	-0.248904165	lie
0.252374411	-0.248541616	lie
0.253192782	-0.248106741	lie
0.254011937	-0.247599544	lie
0.254832049	-0.247020024	lie
0.255653286	-0.246368182	lie
0.256475822	-0.245644015	lie
0.257299825	-0.244847519	lie
0.258125468	-0.243978691	lie
0.258952921	-0.243037523	lie
0.259782355	-0.242024008	lie
0.245245983	-0.249969504	lie
0.245995195	-0.25018549	lie
0.246743657	-0.25032924	lie
0.24749154	-0.250400769	lie
0.248239014	-0.250400088	lie
0.24898625	-0.250327208	lie
0.249733419	-0.250182139	lie
0.250480691	-0.249964889	lie
0.251228237	-0.249675464	lie
0.251976228	-0.24931387	lie
0.252724833	-0.248880109	lie
0.253474224	-0.248374185	lie
0.25422457	-0.247796097	lie
0.254976044	-0.247145847	lie
0.255728814	-0.24642343	lie
0.256483052	-0.245628845	lie
0.257238929	-0.244762086	lie
0.257996614	-0.243823146	lie
0.25875628	-0.242812018	lie
0.244799376	-0.250239666	lie
0.245479428	-0.250527423	lie
0.246158563	-0.250743088	lie
0.246836952	-0.250886678	lie
0.247514764	-0.250958205	lie
0.24819217	-0.250957682	lie
0.248869341	-0.25088512	lie
0.249546446	-0.250740528	lie
0.250223657	-0.250523914	lie
0.250901143	-0.250235284	lie
0.251579075	-0.249874644	lie
0.252257623	-0.249441997	lie
0.252936957	-0.248937346	lie
0.253617248	-0.248360691	lie
0.254298665	-0.247712032	lie
0.254981379	-0.246991366	lie
0.25566556	-0.246198691	lie
0.256351378	-0.245334001	lie
0.257039005	-0.24439729	lie
0.25772861	-0.24338855	lie
0.258420364	-0.242307772	lie
0.245106848	-0.250586487	lie
0.245716528	-0.250873762	lie
0.246325295	-0.251089106	lie
0.246933318	-0.251232534	lie
0.247540768	-0.251304059	lie
0.248147815	-0.251303693	lie
0.248754628	-0.251231447	lie
0.249361379	-0.251087331	lie
0.249968237	-0.250871352	lie
0.250575372	-0.250583517	lie
0.251182954	-0.250223832	lie
0.251791153	-0.249792298	lie
0.252400139	-0.24928892	lie
0.253010081	-0.248713697	lie
0.253621151	-0.24806663	lie
0.254233517	-0.247347715	lie
0.254847349	-0.246556951	lie
0.255462818	-0.24569433	lie
0.256080095	-0.244759848	lie
0.256699348	-0.243753497	lie
0.257320748	-0.242675267	lie
0.245418264	-0.25072162	lie
0.245957281	-0.251008414	lie
0.246495388	-0.251223435	lie
0.247032754	-0.2513667	lie
0.247569551	-0.251438221	lie
0.248105947	-0.251438012	lie
0.248642113	-0.251366082	lie
0.249178218	-0.251222441	lie
0.249714431	-0.251007097	lie
0.250250924	-0.250720056	lie
0.250787865	-0.250361324	lie
0.251325423	-0.249930904	lie
0.25186377	-0.249428799	lie
0.252403073	-0.248855008	lie
0.252943503	-0.248209532	lie
0.25348523	-0.247492369	lie
0.254028422	-0.246703515	lie
0.254573251	-0.245842965	lie
0.255119885	-0.244910713	lie
0.255668495	-0.243906751	lie
0.256219251	-0.24283107	lie
0.245733622	-0.250644958	lie
0.246201684	-0.250931267	lie
0.24666884	-0.251145965	lie
0.247135259	-0.251289065	lie
0.247601112	-0.251360582	lie
0.248066566	-0.251360528	lie
0.248531793	-0.251288913	lie
0.248996961	-0.251145746	lie
0.249462239	-0.250931036	lie
0.249927798	-0.25064479	lie
0.250393807	-0.250287011	lie
0.250860434	-0.249857704	lie
0.25132785	-0.249356871	lie
0.251796223	-0.248784513	lie
0.252265723	-0.248140629	lie
0.252736519	-0.247425217	lie
0.253208781	-0.246638274	lie
0.253682678	-0.245779795	lie
0.25415838	-0.244849773	lie
0.254636055	-0.243848201	lie
0.255115875	-0.242775069	lie
0.245655031	-0.249999094	lie
0.24605292	-0.250356387	lie
0.246449737	-0.250642211	lie
0.246845652	-0.250856584	lie
0.247240832	-0.250999519	lie
0.247635449	-0.25107103	lie
0.248029672	-0.25107113	lie
0.248423668	-0.250999829	lie
0.248817608	-0.250857136	lie
0.249211661	-0.25064306	lie
0.249605996	-0.250357607	lie
0.250000781	-0.250000781	lie
0.250396186	-0.249572587	lie
0.250792381	-0.249073027	lie
0.251189533	-0.248502101	lie
0.251587812	-0.247859809	lie
0.251987387	-0.247146148	lie
0.252388427	-0.246361117	lie
0.252791101	-0.245504708	lie
0.253195579	-0.244576917	lie
0.25360203	-0.243577735	lie
0.254010623	-0.242507154	lie
0.254421527	-0.241365163	lie
0.246376156	-0.249855795	lie
0.246701437	-0.250141133	lie
0.24702582	-0.250355179	lie
0.247349472	-0.250497947	lie
0.247672563	-0.250569452	lie
0.247995262	-0.250569705	lie
0.248317739	-0.250498718	lie
0.24864016	-0.250356498	lie
0.248962697	-0.250143055	lie
0.249285516	-0.249858394	lie
0.249608788	-0.249502522	lie
0.249932681	-0.24907544	lie
0.250257363	-0.248577152	lie
0.250583003	-0.248007658	lie
0.25090977	-0.247366958	lie
0.251237834	-0.246655049	lie
0.251567362	-0.245871929	lie
0.251898523	-0.245017592	lie
0.252231487	-0.244092033	lie
0.252566422	-0.243095242	lie
0.252903498	-0.242027212	lie
0.246703328	-0.249143069	lie
0.246956783	-0.249427918	lie
0.247209343	-0.249641636	lie
0.247461176	-0.249784237	lie
0.247712452	-0.249855734	lie
0.247963338	-0.249856139	lie
0.248214003	-0.249785464	lie
0.248464616	-0.249643717	lie
0.248715346	-0.249430906	lie
0.24896636	-0.249147038	lie
0.249217828	-0.248792118	lie
0.249469917	-0.248366148	lie
0.249722797	-0.247869132	lie
0.249976635	-0.247301071	lie
0.250231601	-0.246661963	lie
0.250487862	-0.245951806	lie
0.250745587	-0.245170598	lie
0.251004945	-0.244318333	lie
0.251266105	-0.243395005	lie
0.251529234	-0.242400606	lie
0.251794502	-0.241335128	lie
0.247034433	-0.248218091	lie
0.247215773	-0.248502451	lie
0.24739622	-0.24871584	lie
0.247575945	-0.248858272	lie
0.247755114	-0.24892976	lie
0.247933897	-0.248930317	lie
0.248112461	-0.248859953	lie
0.248290975	-0.248718678	lie
0.248469608	-0.248506499	lie
0.248648527	-0.248223422	lie
0.2488279	-0.247869454	lie
0.249007897	-0.247444596	lie
0.249188684	-0.246948852	lie
0.24937043	-0.246382223	lie
0.249553303	-0.245744707	lie
0.249737472	-0.245036303	lie
0.249923105	-0.244257007	lie
0.25011037	-0.243406814	lie
0.250299434	-0.242485719	lie
0.250490468	-0.241493713	lie
0.250683638	-0.240430787	lie
0.24736947	-0.247080746	lie
0.247478404	-0.247364615	lie
0.24758645	-0.247577673	lie
0.247693775	-0.247719934	lie
0.247800549	-0.247791413	lie
0.247906938	-0.24779212	lie
0.248013112	-0.247722067	lie
0.248119237	-0.247581263	lie
0.248225483	-0.247369715	lie
0.248332017	-0.24708743	lie
0.248439006	-0.246734413	lie
0.24854662	-0.246310667	lie
0.248655024	-0.245816195	lie
0.248764389	-0.245250997	lie
0.24887488	-0.244615074	lie
0.248986667	-0.243908422	lie
0.249099917	-0.243131039	lie
0.249214798	-0.242282919	lie
0.249331479	-0.241364056	lie
0.249450126	-0.240374444	lie
0.249570909	-0.239314072	lie
0.247744676	-0.246014291	lie
0.24778003	-0.246227017	lie
0.247814667	-0.246369107	lie
0.247848755	-0.246440574	lie
0.247882462	-0.246441431	lie
0.247915955	-0.246371688	lie
0.247949402	-0.246231353	lie
0.247982972	-0.246020436	lie
0.24801683	-0.245738942	lie
0.248051146	-0.245386876	lie
0.248086087	-0.244964242	lie
0.24812182	-0.244471042	lie
0.248158512	-0.243907276	lie
0.248196332	-0.243272945	lie
0.248235447	-0.242568046	lie
0.248276025	-0.241792575	lie
0.248318233	-0.240946529	lie
0.24836224	-0.2400299	lie
0.248408212	-0.239042681	lie
0.248014586	-0.24445136	lie
0.247976959	-0.244663752	lie
0.247938618	-0.24480567	lie
0.247899732	-0.244877125	lie
0.247860466	-0.24487813	lie
0.24782099	-0.244808695	lie
0.24778147	-0.244668831	lie
0.247742073	-0.244458543	lie
0.247702968	-0.244177839	lie
0.24766432	-0.243826724	lie
0.247626299	-0.243405201	lie
0.24758907	-0.242913272	lie
0.247552802	-0.242350939	lie
0.247517661	-0.2417182	lie
0.247483815	-0.241015054	lie
0.247451431	-0.240241497	lie
0.247420677	-0.239397524	lie
0.24739172	-0.23848313	lie
0.247364727	-0.237498306	lie
0.248177236	-0.242887758	lie
0.248065628	-0.243029501	lie
0.247953477	-0.243100943	lie
0.247840951	-0.243102096	lie
0.247728216	-0.243032969	lie
0.247615439	-0.242893573	lie
0.247502787	-0.242683914	lie
0.247390428	-0.242404	lie
0.247278529	-0.242053836	lie
0.247167256	-0.241633423	lie
0.247056777	-0.241142766	lie
0.246947258	-0.240581865	lie
0.246838867	-0.239950719	lie
0.246731771	-0.239249326	lie
0.246626136	-0.238477682	lie
0.246522131	-0.237635784	lie
0.246419921	-0.236723624	lie
0.248195695	-0.241040479	lie
0.248009991	-0.241111907	lie
0.247823915	-0.241113206	lie
0.247637632	-0.241044386	lie
0.247451309	-0.240905458	lie
0.247265114	-0.240696428	lie
0.247079213	-0.240417303	lie
0.246893772	-0.240068088	lie
0.24670896	-0.239648787	lie
0.246524941	-0.239159401	lie
0.246341883	-0.238599932	lie
0.246159953	-0.237970378	lie
0.245979318	-0.237270738	lie
0.245800143	-0.236501009	lie
0.245622597	-0.235661185	lie
0.248069272	-0.238909893	lie
0.247809357	-0.238911337	lie
0.247549238	-0.238842823	lie
0.247289081	-0.238704362	lie
0.247029053	-0.23849596	lie
0.246769321	-0.238217624	lie
0.246510051	-0.237869359	lie
0.246251409	-0.237451168	lie
0.245993562	-0.236963053	lie
0.245736677	-0.236405016	lie
0.245480919	-0.235777055	lie
0.245226456	-0.235079169	lie
0.244973453	-0.234311354	lie
0.247463033	-0.236428156	lie
0.247128754	-0.236290161	lie
0.246794605	-0.236082386	lie
0.246460754	-0.235804838	lie
0.246127365	-0.235457522	lie
0.245794606	-0.235040441	lie
0.245462643	-0.234553597	lie
0.245131641	-0.233996992	lie
0.244801767	-0.233370624	lie
0.245745715	-0.232832452	lie


==> onAxis.txt <==
x	y	label
0	0.012967449	os
0.002822516	0.01130999	os
0.002116306	0.011051343	os
0.001410594	0.010866596	os
0.000705214	0.010755749	os
0	0.0107188	os
-0.000705214	0.010755749	os
-0.001410594	0.010866596	os
-0.002116306	0.011051343	os
-0.002822516	0.01130999	os
0.003819762	0.010009845	os
0.00318161	0.009604655	os
0.002544291	0.009273141	os
0.001907636	0.009015301	os
0.00127148	0.00883113	os
0.000635657	0.008720629	os
0	0.008683795	os
-0.000635657	0.008720629	os
-0.00127148	0.00883113	os
-0.001907636	0.009015301	os
-0.002544291	0.009273141	os
-0.00318161	0.009604655	os
-0.003819762	0.010009845	os
0.003970567	0.008661798	os
0.003401177	0.00818443	os
0.002832787	0.00778051	os
0.00226523	0.007450035	os
0.00169834	0.007193003	os
0.001131949	0.00700941	os
0.000565891	0.006899255	os
0	0.006862537	os
-0.000565891	0.006899255	os
-0.001131949	0.00700941	os
-0.00169834	0.007193003	os
-0.00226523	0.007450035	os
-0.002832787	0.00778051	os
-0.003401177	0.00818443	os
-0.003970567	0.008661798	os
0.003981346	0.007597808	os
0.003480757	0.007048721	os
0.002981336	0.006572857	os
0.002482917	0.006170209	os
0.001985332	0.005840776	os
0.001488415	0.005584553	os
0.000991999	0.005401539	os
0.000495916	0.005291731	os
0	0.005255128	os
-0.000495916	0.005291731	os
-0.000991999	0.005401539	os
-0.001488415	0.005584553	os
-0.001985332	0.005840776	os
-0.002482917	0.006170209	os
-0.002981336	0.006572857	os
-0.003480757	0.007048721	os
-0.003981346	0.007597808	os
0.003851636	0.006817281	os
0.003419887	0.006196936	os
0.002989475	0.005649588	os
0.002560234	0.00517523	os
0.002131995	0.004773858	os
0.001704593	0.004445468	os
0.00127786	0.004190057	os
0.000851628	0.004007622	os
0.00042573	0.003898161	os
0	0.003861675	os
-0.00042573	0.003898161	os
-0.000851628	0.004007622	os
-0.00127786	0.004190057	os
-0.001704593	0.004445468	os
-0.002131995	0.004773858	os
-0.002560234	0.00517523	os
-0.002989475	0.005649588	os
-0.003419887	0.006196936	os
-0.003851636	0.006817281	os
0.003218103	0.00562848	os
0.002856739	0.005010111	os
0.002496715	0.004464504	os
0.002137864	0.003991656	os
0.001780018	0.003591561	os
0.001423009	0.003264217	os
0.001066671	0.003009618	os
0.000710835	0.002827764	os
0.000355334	0.002718652	os
0	0.002682282	os
-0.000355334	0.002718652	os
-0.000710835	0.002827764	os
-0.001066671	0.003009618	os
-0.001423009	0.003264217	os
-0.001780018	0.003591561	os
-0.002137864	0.003991656	os
-0.002496715	0.004464504	os
-0.002856739	0.005010111	os
-0.003218103	0.00562848	os
0.002874939	0.005342758	os
0.002582662	0.004653829	os
0.002291896	0.004037438	os
0.002002473	0.003493577	os
0.001714223	0.003022241	os
0.001426981	0.002623427	os
0.001140578	0.002297129	os
0.000854846	0.002043345	os
0.000569618	0.001862073	os
0.000284725	0.00175331	os
0	0.001717056	os
-0.000284725	0.00175331	os
-0.000569618	0.001862073	os
-0.000854846	0.002043345	os
-0.001140578	0.002297129	os
-0.001426981	0.002623427	os
-0.001714223	0.003022241	os
-0.002002473	0.003493577	os
-0.002291896	0.004037438	os
-0.002582662	0.004653829	os
-0.002874939	0.005342758	os
0.002166776	0.004580149	os
0.001945308	0.003893435	os
0.001725352	0.003279025	os
0.001506741	0.002736913	os
0.001289306	0.002267093	os
0.001072881	0.001869561	os
0.000857296	0.001544313	os
0.000642384	0.001291345	os
0.000427976	0.001110656	os
0.000213904	0.001002243	os
0	0.000966106	os
-0.000213904	0.001002243	os
-0.000427976	0.001110656	os
-0.000642384	0.001291345	os
-0.000857296	0.001544313	os
-0.001072881	0.001869561	os
-0.001289306	0.002267093	os
-0.001506741	0.002736913	os
-0.001725352	0.003279025	os
-0.001945308	0.003893435	os
-0.002166776	0.004580149	os
0.001456479	0.004031901	os
0.001306031	0.003347407	os
0.001157099	0.002734983	os
0.001009514	0.002194623	os
0.000863108	0.001726322	os
0.000717713	0.001330074	os
0.00057316	0.001005878	os
0.00042928	0.000753728	os
0.000285906	0.000573622	os
0.000142869	0.00046556	os
0	0.000429539	os
-0.000142869	0.00046556	os
-0.000285906	0.000573622	os
-0.00042928	0.000753728	os
-0.00057316	0.001005878	os
-0.000717713	0.001330074	os
-0.000863108	0.001726322	os
-0.001009514	0.002194623	os
-0.001157099	0.002734983	os
-0.001306031	0.003347407	os
-0.001456479	0.004031901	os
0.000744038	0.003698124	os
0.000664825	0.003015854	os
0.000587131	0.00240542	os
0.000510787	0.001866815	os
0.000435624	0.001400036	os
0.000361473	0.001005076	os
0.000288166	0.000681933	os
0.000215534	0.000430602	os
0.000143408	0.000251082	os
7.16197E-05	0.000143371	os
0	0.000107467	os
-7.16197E-05	0.000143371	os
-0.000143408	0.000251082	os
-0.000215534	0.000430602	os
-0.000288166	0.000681933	os
-0.000361473	0.001005076	os
-0.000435624	0.001400036	os
-0.000510787	0.001866815	os
-0.000587131	0.00240542	os
-0.000664825	0.003015854	os
-0.000744038	0.003698124	os
3.88983E-05	0.00433058	os
2.94456E-05	0.00357893	os
2.16834E-05	0.002898888	os
1.54424E-05	0.002290447	os
1.05539E-05	0.001753602	os
6.8486E-06	0.001288347	os
4.15758E-06	0.000894677	os
2.31179E-06	0.000572589	os
1.14219E-06	0.000322079	os
4.79713E-07	0.000143146	os
1.55334E-07	3.57864E-05	os
0	0	os
-1.55334E-07	3.57864E-05	os
-4.79713E-07	0.000143146	os
-1.14219E-06	0.000322079	os
-2.31179E-06	0.000572589	os
-4.15758E-06	0.000894677	os
-6.8486E-06	0.001288347	os
-1.05539E-05	0.001753602	os
-1.54424E-05	0.002290447	os
-2.16834E-05	0.002898888	os
-2.94456E-05	0.00357893	os
-3.88983E-05	0.00433058	os
-0.000687307	0.00367443	os
-0.000623403	0.00299662	os
-0.000557974	0.002390177	os
-0.000491191	0.001855094	os
-0.000423223	0.001391367	os
-0.000354238	0.00099899	os
-0.000284407	0.000677959	os
-0.000213898	0.000428272	os
-0.000142881	0.000249926	os
-7.1525E-05	0.000142919	os
0	0.00010725	os
7.1525E-05	0.000142919	os
0.000142881	0.000249926	os
0.000213898	0.000428272	os
0.000284407	0.000677959	os
0.000354238	0.00099899	os
0.000423223	0.001391367	os
0.000491191	0.001855094	os
0.000557974	0.002390177	os
0.000623403	0.00299662	os
0.000687307	0.00367443	os
-0.001406227	0.003984738	os
-0.00127044	0.003309165	os
-0.001133126	0.002704723	os
-0.000994454	0.002171406	os
-0.000854595	0.001709209	os
-0.000713718	0.001318127	os
-0.000571992	0.000998156	os
-0.000429588	0.000749293	os
-0.000286675	0.000571536	os
-0.000143422	0.000464882	os
0	0.000429331	os
0.000143422	0.000464882	os
0.000286675	0.000571536	os
0.000429588	0.000749293	os
0.000571992	0.000998156	os
0.000713718	0.001318127	os
0.000854595	0.001709209	os
0.000994454	0.002171406	os
0.001133126	0.002704723	os
0.00127044	0.003309165	os
0.001406227	0.003984738	os
-0.002127324	0.004509967	os
-0.001919436	0.003836636	os
-0.001710018	0.003234199	os
-0.001499241	0.002702652	os
-0.001287273	0.002241988	os
-0.001074286	0.001852204	os
-0.000860449	0.001533295	os
-0.000645931	0.001285258	os
-0.000430904	0.00110809	os
-0.000215537	0.00100179	os
0	0.000966357	os
0.000215537	0.00100179	os
0.000430904	0.00110809	os
0.000645931	0.001285258	os
0.000860449	0.001533295	os
0.001074286	0.001852204	os
0.001287273	0.002241988	os
0.001499241	0.002702652	os
0.001710018	0.003234199	os
0.001919436	0.003836636	os
0.002127324	0.004509967	os
-0.002850606	0.005250234	os
-0.002570399	0.004579148	os
-0.002288659	0.003978721	os
-0.002005557	0.003448946	os
-0.001721263	0.002989819	os
-0.001435946	0.002601335	os
-0.001149779	0.00228349	os
-0.00086293	0.00203628	os
-0.000575571	0.001859703	os
-0.00028787	0.001753758	os
0	0.001718443	os
0.00028787	0.001753758	os
0.000575571	0.001859703	os
0.00086293	0.00203628	os
0.001149779	0.00228349	os
0.001435946	0.002601335	os
0.001721263	0.002989819	os
0.002005557	0.003448946	os
0.002288659	0.003978721	os
0.002570399	0.004579148	os
0.002850606	0.005250234	os
-0.003223336	0.005536819	os
-0.002869054	0.004938405	os
-0.002513408	0.004410406	os
-0.002156568	0.003952819	os
-0.001798704	0.003565637	os
-0.001439987	0.003248858	os
-0.001080587	0.003002477	os
-0.000720676	0.002826493	os
-0.000360423	0.002720903	os
0	0.002685706	os
0.000360423	0.002720903	os
0.000720676	0.002826493	os
0.001080587	0.003002477	os
0.001439987	0.003248858	os
0.001798704	0.003565637	os
0.002156568	0.003952819	os
0.002513408	0.004410406	os
0.002869054	0.004938405	os
0.003223336	0.005536819	os
-0.003878254	0.006709765	os
-0.003451211	0.006113368	os
-0.003022801	0.00558715	os
-0.002593194	0.005131105	os
-0.002162562	0.004745229	os
-0.001731075	0.004429517	os
-0.001298905	0.004183967	os
-0.000866221	0.004008576	os
-0.000433196	0.003903342	os
0	0.003868264	os
0.000433196	0.003903342	os
0.000866221	0.004008576	os
0.001298905	0.004183967	os
0.001731075	0.004429517	os
0.002162562	0.004745229	os
0.002593194	0.005131105	os
0.003022801	0.00558715	os
0.003451211	0.006113368	os
0.003878254	0.006709765	os
-0.004035136	0.007503731	os
-0.003533741	0.006979296	os
-0.003031147	0.006524796	os
-0.002527525	0.006140228	os
-0.002023048	0.005825586	os
-0.001517885	0.005580868	os
-0.001012209	0.005406072	os
-0.00050619	0.005301194	os
0	0.005266235	os
0.00050619	0.005301194	os
0.001012209	0.005406072	os
0.001517885	0.005580868	os
0.002023048	0.005825586	os
0.002527525	0.006140228	os
0.003031147	0.006524796	os
0.003533741	0.006979296	os
0.004035136	0.007503731	os
-0.004046234	0.008586963	os
-0.003470431	0.008134012	os
-0.002893598	0.007750754	os
-0.002315908	0.007437185	os
-0.001737531	0.007193301	os
-0.00115864	0.0070191	os
-0.000579406	0.00691458	os
0	0.00687974	os
0.000579406	0.00691458	os
0.00115864	0.0070191	os
0.001737531	0.007193301	os
0.002315908	0.007437185	os
0.002893598	0.007750754	os
0.003470431	0.008134012	os
0.004046234	0.008586963	os
-0.003911051	0.009958875	os
-0.003260785	0.00957693	os
-0.002609659	0.009264435	os
-0.001957846	0.009021386	os
-0.001305517	0.008847782	os
-0.000652844	0.00874362	os
0	0.0087089	os
0.000652844	0.00874362	os
0.001305517	0.008847782	os
0.001957846	0.009021386	os
0.002609659	0.009264435	os
0.003260785	0.00957693	os
0.003911051	0.009958875	os
-0.002904305	0.011307458	os
-0.002178831	0.011065246	os
-0.001452841	0.01089224	os
-0.000726507	0.010788437	os
0	0.010753836	os
0.000726507	0.010788437	os
0.001452841	0.01089224	os
0.002178831	0.011065246	os
0.002904305	0.011307458	os
0	0.013014673	os
0	0.012966273	lie
-0.002806348	0.011302999	lie
-0.002104158	0.011046917	lie
-0.001402485	0.010864005	lie
-0.000701157	0.010754259	lie
0	0.010717677	lie
0.000701157	0.010754259	lie
0.001402485	0.010864005	lie
0.002104158	0.011046917	lie
0.002806348	0.011302999	lie
-0.003800176	0.009996907	lie
-0.003165238	0.009595341	lie
-0.00253116	0.009266798	lie
-0.001897769	0.009011271	lie
-0.001264893	0.008828755	lie
-0.000632361	0.008719248	lie
0	0.008682745	lie
0.000632361	0.008719248	lie
0.001264893	0.008828755	lie
0.001897769	0.009011271	lie
0.00253116	0.009266798	lie
0.003165238	0.009595341	lie
0.003800176	0.009996907	lie
-0.003952501	0.008646447	lie
-0.003385629	0.008172881	lie
-0.002819785	0.007772188	lie
-0.002254799	0.007444359	lie
-0.001690499	0.007189388	lie
-0.001126714	0.007007269	lie
-0.000563271	0.006897999	lie
0	0.006861576	lie
0.000563271	0.006897999	lie
0.001126714	0.007007269	lie
0.001690499	0.007189388	lie
0.002254799	0.007444359	lie
0.002819785	0.007772188	lie
0.003385629	0.008172881	lie
0.003952501	0.008646447	lie
-0.00396549	0.007580504	lie
-0.003466807	0.007035249	lie
-0.002969324	0.006562716	lie
-0.002472867	0.006162897	lie
-0.001977267	0.005835782	lie
-0.001482351	0.005581367	lie
-0.000987949	0.005399645	lie
-0.000493889	0.005290613	lie
0	0.00525427	lie
0.000493889	0.005290613	lie
0.000987949	0.005399645	lie
0.001482351	0.005581367	lie
0.001977267	0.005835782	lie
0.002472867	0.006162897	lie
0.002969324	0.006562716	lie
0.003466807	0.007035249	lie
0.00396549	0.007580504	lie
-0.003838429	0.006798714	lie
-0.003408063	0.006182076	lie
-0.002979065	0.005638013	lie
-0.002551263	0.005166513	lie
-0.002124486	0.004767568	lie
-0.001698563	0.004441169	lie
-0.001273325	0.004187309	lie
-0.000848598	0.004005985	lie
-0.000424214	0.003897192	lie
0	0.003860928	lie
0.000424214	0.003897192	lie
0.000848598	0.004005985	lie
0.001273325	0.004187309	lie
0.001698563	0.004441169	lie
0.002124486	0.004767568	lie
0.002551263	0.005166513	lie
0.002979065	0.005638013	lie
0.003408063	0.006182076	lie
0.003838429	0.006798714	lie
-0.003208684	0.005612997	lie
-0.002848297	0.004997712	lie
-0.002489274	0.004454841	lie
-0.002131446	0.003984375	lie
-0.001774642	0.003586305	lie
-0.00141869	0.003260621	lie
-0.00106342	0.003007319	lie
-0.000708663	0.002826392	lie
-0.000354246	0.002717837	lie
0	0.002681653	lie
0.000354246	0.002717837	lie
0.000708663	0.002826392	lie
0.00106342	0.003007319	lie
0.00141869	0.003260621	lie
0.001774642	0.003586305	lie
0.002131446	0.003984375	lie
0.002489274	0.004454841	lie
0.002848297	0.004997712	lie
0.003208684	0.005612997	lie
-0.002867959	0.005327649	lie
-0.002576309	0.004641448	lie
-0.002286192	0.004027515	lie
-0.001997438	0.003485839	lie
-0.001709876	0.003016408	lie
-0.001423336	0.002619212	lie
-0.001137647	0.002294245	lie
-0.00085264	0.0020415	lie
-0.000568143	0.001860971	lie
-0.000283986	0.001752655	lie
0	0.00171655	lie
0.000283986	0.001752655	lie
0.000568143	0.001860971	lie
0.00085264	0.0020415	lie
0.001137647	0.002294245	lie
0.001423336	0.002619212	lie
0.001709876	0.003016408	lie
0.001997438	0.003485839	lie
0.002286192	0.004027515	lie
0.002576309	0.004641448	lie
0.002867959	0.005327649	lie
-0.002162389	0.004568859	lie
-0.001941305	0.003884172	lie
-0.001721751	0.003271594	lie
-0.001503557	0.002731112	lie
-0.001286554	0.002262716	lie
-0.00107057	0.001866396	lie
-0.000855436	0.001542146	lie
-0.000640982	0.001289958	lie
-0.000427038	0.001109827	lie
-0.000213434	0.00100175	lie
0	0.000965724	lie
0.000213434	0.00100175	lie
0.000427038	0.001109827	lie
0.000640982	0.001289958	lie
0.000855436	0.001542146	lie
0.00107057	0.001866396	lie
0.001286554	0.002262716	lie
0.001503557	0.002731112	lie
0.001721751	0.003271594	lie
0.001941305	0.003884172	lie
0.002162389	0.004568859	lie
-0.001453902	0.00402445	lie
-0.001303674	0.003341277	lie
-0.001154975	0.002730054	lie
-0.001007634	0.002190767	lie
-0.00086148	0.001723407	lie
-0.000716345	0.001327965	lie
-0.000572058	0.001004431	lie
-0.00042845	0.000752801	lie
-0.00028535	0.000573069	lie
-0.00014259	0.000465231	lie
0	0.000429285	lie
0.00014259	0.000465231	lie
0.00028535	0.000573069	lie
0.00042845	0.000752801	lie
0.000572058	0.001004431	lie
0.000716345	0.001327965	lie
0.00086148	0.001723407	lie
0.001007634	0.002190767	lie
0.001154975	0.002730054	lie
0.001303674	0.003341277	lie
0.001453902	0.00402445	lie
-0.000742498	0.00369453	lie
-0.00066342	0.003012873	lie
-0.000585867	0.002403005	lie
-0.000509669	0.001864915	lie
-0.000434657	0.001398592	lie
-0.000360662	0.001004026	lie
-0.000287513	0.000681211	lie
-0.000215042	0.000430138	lie
-0.000143079	0.000250805	lie
-7.1455E-05	0.000143206	lie
0	0.00010734	lie
7.1455E-05	0.000143206	lie
0.000143079	0.000250805	lie
0.000215042	0.000430138	lie
0.000287513	0.000681211	lie
0.000360662	0.001004026	lie
0.000434657	0.001398592	lie
0.000509669	0.001864915	lie
0.000585867	0.002403005	lie
0.00066342	0.003012873	lie
0.000742498	0.00369453	lie
-3.75112E-05	0.004330993	lie
-2.81813E-05	0.003579209	lie
-2.05432E-05	0.002899068	lie
-1.44275E-05	0.002290557	lie
-9.66496E-06	0.001753665	lie
-6.08619E-06	0.001288379	lie
-3.52201E-06	0.000894691	lie
-1.80323E-06	0.000572594	lie
-7.60723E-07	0.00032208	lie
-2.25397E-07	0.000143146	lie
-2.81744E-08	3.57862E-05	lie
0	0	lie
2.81744E-08	3.57862E-05	lie
2.25397E-07	0.000143146	lie
7.60723E-07	0.00032208	lie
1.80323E-06	0.000572594	lie
3.52201E-06	0.000894691	lie
6.08619E-06	0.001288379	lie
9.66496E-06	0.001753665	lie
1.44275E-05	0.002290557	lie
2.05432E-05	0.002899068	lie
2.81813E-05	0.003579209	lie
3.75112E-05	0.004330993	lie
0.000689047	0.003678599	lie
0.000624954	0.002999976	lie
0.000559341	0.002392823	lie
0.000492377	0.001857129	lie
0.000424232	0.001392881	lie
0.000355074	0.001000072	lie
0.000285071	0.000678694	lie
0.000214394	0.000428739	lie
0.000143211	0.000250204	lie
7.16897E-05	0.000143084	lie
0	0.000107377	lie
-7.16897E-05	0.000143084	lie
-0.000143211	0.000250204	lie
-0.000214394	0.000428739	lie
-0.000285071	0.000678694	lie
-0.000355074	0.001000072	lie
-0.000424232	0.001392881	lie
-0.000492377	0.001857129	lie
-0.000559341	0.002392823	lie
-0.000624954	0.002999976	lie
-0.000689047	0.003678599	lie
0.001409183	0.003992814	lie
0.001273068	0.00331571	lie
0.001135436	0.002709916	lie
0.000996455	0.00217542	lie
0.000856295	0.001712212	lie
0.000715123	0.001320282	lie
0.00057311	0.000999623	lie
0.000430422	0.000750228	lie
0.000287229	0.000572092	lie
0.000143699	0.000465212	lie
0	0.000429585	lie
-0.000143699	0.000465212	lie
-0.000287229	0.000572092	lie
-0.000430422	0.000750228	lie
-0.00057311	0.000999623	lie
-0.000715123	0.001320282	lie
-0.000856295	0.001712212	lie
-0.000996455	0.00217542	lie
-0.001135436	0.002709916	lie
-0.001273068	0.00331571	lie
-0.001409183	0.003992814	lie
0.002132226	0.004521968	lie
0.001923798	0.003846384	lie
0.001713856	0.00324195	lie
0.001502568	0.002708654	lie
0.001290102	0.002246486	lie
0.001076627	0.001855436	lie
0.00086231	0.001535496	lie
0.000647321	0.001286661	lie
0.000431828	0.001108925	lie
0.000215998	0.001002285	lie
0	0.000966739	lie
-0.000215998	0.001002285	lie
-0.000431828	0.001108925	lie
-0.000647321	0.001286661	lie
-0.00086231	0.001535496	lie
-0.001076627	0.001855436	lie
-0.001290102	0.002246486	lie
-0.001502568	0.002708654	lie
-0.001713856	0.00324195	lie
-0.001923798	0.003846384	lie
-0.002132226	0.004521968	lie
0.002858173	0.005266177	lie
0.002577142	0.004592115	lie
0.0022946	0.003989042	lie
0.002010713	0.003456947	lie
0.001725651	0.002995819	lie
0.001439582	0.00260565	lie
0.001152673	0.002286431	lie
0.000865092	0.002038156	lie
0.000577008	0.00186082	lie
0.000288588	0.00175442	lie
0	0.001718953	lie
-0.000288588	0.00175442	lie
-0.000577008	0.00186082	lie
-0.000865092	0.002038156	lie
-0.001152673	0.002286431	lie
-0.001439582	0.00260565	lie
-0.001725651	0.002995819	lie
-0.002010713	0.003456947	lie
-0.0022946	0.003989042	lie
-0.002577142	0.004592115	lie
-0.002858173	0.005266177	lie
0.003233098	0.005553019	lie
0.002877665	0.004951309	lie
0.00252089	0.004420415	lie
0.002162942	0.003960329	lie
0.001803988	0.003571041	lie
0.001444196	0.003252543	lie
0.001083734	0.003004829	lie
0.000722768	0.002827893	lie
0.000361468	0.002721734	lie
0	0.002686347	lie
-0.000361468	0.002721734	lie
-0.000722768	0.002827893	lie
-0.001083734	0.003004829	lie
-0.001444196	0.003252543	lie
-0.001803988	0.003571041	lie
-0.002162942	0.003960329	lie
-0.00252089	0.004420415	lie
-0.002877665	0.004951309	lie
-0.003233098	0.005553019	lie
0.003891662	0.006729217	lie
0.003463049	0.006128869	lie
0.003033096	0.005599179	lie
0.002601972	0.005140135	lie
0.002169844	0.004751729	lie
0.001736879	0.004433952	lie
0.001303245	0.004186799	lie
0.000869109	0.004010265	lie
0.000434638	0.003904345	lie
0	0.003869039	lie
-0.000434638	0.003904345	lie
-0.000869109	0.004010265	lie
-0.001303245	0.004186799	lie
-0.001736879	0.004433952	lie
-0.002169844	0.004751729	lie
-0.002601972	0.005140135	lie
-0.003033096	0.005599179	lie
-0.003463049	0.006128869	lie
-0.003891662	0.006729217	lie
0.00405075	0.007521844	lie
0.00354733	0.006993357	lie
0.00304274	0.006535356	lie
0.002537148	0.006147833	lie
0.002030721	0.005830778	lie
0.001523625	0.005584187	lie
0.001016028	0.005408054	lie
0.000508098	0.005302375	lie
0	0.005267149	lie
-0.000508098	0.005302375	lie
-0.001016028	0.005408054	lie
-0.001523625	0.005584187	lie
-0.002030721	0.005830778	lie
-0.002537148	0.006147833	lie
-0.00304274	0.006535356	lie
-0.00354733	0.006993357	lie
-0.00405075	0.007521844	lie
0.00406359	0.008603072	lie
0.003485245	0.008146115	lie
0.002905899	0.007759475	lie
0.00232572	0.007443143	lie
0.001744874	0.007197114	lie
0.001163527	0.007021382	lie
0.000581847	0.006915945	lie
0	0.006880799	lie
-0.000581847	0.006915945	lie
-0.001163527	0.007021382	lie
-0.001744874	0.007197114	lie
-0.00232572	0.007443143	lie
-0.002905899	0.007759475	lie
-0.003485245	0.008146115	lie
-0.00406359	0.008603072	lie
0.003929485	0.009972534	lie
0.003276097	0.009586778	lie
0.002621876	0.00927117	lie
0.00196699	0.009025703	lie
0.001311604	0.008850373	lie
0.000655885	0.008745177	lie
0	0.008710111	lie
-0.000655885	0.008745177	lie
-0.001311604	0.008850373	lie
-0.00196699	0.009025703	lie
-0.002621876	0.00927117	lie
-0.003276097	0.009586778	lie
-0.003929485	0.009972534	lie
0.002919188	0.011314982	lie
0.002189973	0.011070078	lie
0.001460259	0.01089515	lie
0.000730212	0.010790195	lie
0	0.01075521	lie
-0.000730212	0.010790195	lie
-0.001460259	0.01089515	lie
-0.002189973	0.011070078	lie
-0.002919188	0.011314982	lie
0	0.013016221	lie


